Development of a Multi-Purpose Optical TPC for Neutron-Induced Reaction Studies at SARAF

Neutron-induced reactions play a central role in stellar and Big Bang nucleosynthesis models. Yet many of the cross sections remain poorly constrained at astrophysically relevant energies. To address these needs, we are developing a multi-purpose Optical Time Projection Chamber (OTPC) optimized for precision neutron-reaction studies at the Soreq Applied Research Accelerator Facility (SARAF) upcoming high-intensity, time-of-flight neutron beam. The detector combines a drift chamber filled with CF4-based scintillating gas mixtures, fast photodetectors for prompt scintillation detection, and high-speed optical readout of avalanche-induced secondary scintillation to enable full 3D reconstruction of charged-particle tracks. A prototype system has been assembled and tested. This has enabled systematic characterization of electron drift velocity, charge and light amplification, and 2D optical imaging of alpha-particle tracks in an Ar/CF4 gas mixture. These studies guide the design of a larger, fully integrated OTPC system intended for operation at SARAF. In parallel, we are exploring advanced image sensors to further enhance tracking resolution. We report on recent progress with the prototype and outline the next steps toward commissioning the full system.

==> TAUP2025/readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

